Proposal to use laser-accelerated electrons to probe the axion-electron coupling

The axion is a hypothetical particle associated with a possible solution to the strong CP problem and is a leading candidate for dark matter. In this paper we investigate the emission of axions by accelerated electrons. We find the emission probability and energy within the WKB approximation for an electron accelerated by an electromagnetic field. As an application, we estimate the number of axions produced by electrons accelerated using two counter-propagating high-intensity lasers and discuss how they would be converted to photons to be detected. We find that, under realistic experimental conditions, competitive model-independent bounds on the coupling between the axion and the electron could be achieved in such an experiment.

==> off-node-Na.txt <==
5, 15443.8
7, 149364
10, 581826
15, 923763
20, 3697910
25, 23416800
30, 87619500
40, 199208000
50, 538353000

==> on-node-Na.txt <==
5,  7.33
7, 14
10, 29
50, 729
